Decoupled Subgraph Federated Learning

We address the challenge of federated learning on graph-structured data distributed across multiple clients. Specifically, we focus on the prevalent scenario of interconnected subgraphs, where interconnections between different clients play a critical role. We present a novel framework for this scenario, named FedStruct, that harnesses deep structural dependencies. To uphold privacy, unlike existing methods, FedStruct eliminates the necessity of sharing or generating sensitive node features or embeddings among clients. Instead, it leverages explicit global graph structure information to capture inter-node dependencies. We validate the effectiveness of FedStruct through experimental results conducted on six datasets for semi-supervised node classification, showcasing performance close to the centralized approach across various scenarios, including different data partitioning methods, varying levels of label availability, and number of clients.

==> Figures/data/Cora-Kmeans-layers.csv <==
,server_GNN,server_DGCN,flga_GNN,flga_degree_DGCN_f+s,flga_degree_DGCN_structure,flga_fedstar_DGCN_f+s,flga_fedstar_DGCN_structure,flga_node2vec_DGCN_f+s,flga_node2vec_DGCN_structure,flga_hop2vec_DGCN_f+s,flga_hop2vec_DGCN_structure
1,76.416,83.396,64.75999999999999,73.967,35.675000000000004,73.613,38.024,81.313,77.865,74.698,62.266
2,82.482,83.313,69.961,73.942,37.082,73.914,39.853,81.162,78.158,76.49000000000001,70.027
3,77.444,83.301,62.514,73.98599999999999,39.926,73.67899999999999,42.283,81.093,77.97,77.627,71.97099999999999
4,57.382999999999996,83.511,42.905,74.054,40.181,73.703,42.829,81.23899999999999,78.144,78.225,72.914
5,42.594,83.396,37.118,74.275,41.242000000000004,73.952,43.477,80.95599999999999,78.11200000000001,78.667,73.631
6,38.79,83.573,34.815000000000005,74.321,41.221000000000004,74.17399999999999,43.856,81.028,78.09899999999999,78.816,74.101
7,38.286,83.634,33.997,74.518,41.986000000000004,74.21600000000001,43.952000000000005,80.965,78.034,79.202,74.488
8,37.544,83.363,33.043,74.278,42.625,74.015,44.126,80.803,77.536,79.373,74.422
9,37.05,83.507,31.905,74.323,42.792,74.056,43.919000000000004,80.57,77.637,79.508,74.783
10,35.908,83.325,31.282,74.398,43.092000000000006,74.016,43.674,80.25999999999999,76.871,79.347,75.092
11,36.120999999999995,83.343,30.192000000000004,74.565,42.366,74.18,43.251,80.294,76.771,79.742,74.79299999999999
12,34.175,83.22800000000001,29.718,74.225,43.405,74.104,43.458000000000006,79.974,76.088,79.62,74.82600000000001
13,32.428000000000004,83.55799999999999,29.054000000000002,74.111,43.702000000000005,73.77,44.12,79.483,75.634,79.30199999999999,74.62299999999999
14,31.558999999999997,83.57,29.215000000000003,74.012,42.378,73.581,43.004999999999995,79.354,75.316,79.093,74.803
15,30.973,83.25099999999999,29.439,74.349,43.253,73.947,43.78,79.215,74.29,79.185,73.989
16,30.092000000000002,83.244,29.134999999999998,74.287,42.223,73.83,42.263,78.998,73.668,79.01899999999999,73.86399999999999
17,29.837000000000003,83.501,29.584,74.339,43.866,73.98700000000001,44.12,78.766,73.285,79.078,73.809
18,28.122999999999998,83.346,28.936,74.111,43.225,73.62100000000001,43.537,78.384,72.151,78.95400000000001,73.49799999999999
19,27.311999999999998,83.408,27.669,74.315,43.61,73.80799999999999,43.341,78.486,71.251,78.90700000000001,73.019
20,28.479,83.075,28.327999999999996,74.298,43.338,73.86500000000001,43.281,78.19800000000001,70.581,78.52900000000001,72.205
21,27.416,83.54,29.029,74.175,42.92,73.762,43.571,78.023,70.199,78.411,72.329
22,27.750000000000004,83.231,28.765,74.016,41.742000000000004,73.66,42.835,77.694,69.43599999999999,78.35600000000001,71.86099999999999
23,27.025,83.351,28.909000000000002,74.072,42.813,73.598,43.402,77.618,68.819,78.16499999999999,72.181
24,26.699,83.416,28.796,73.996,43.351,73.586,44.118,77.46600000000001,68.215,78.261,71.029
25,27.802,83.298,29.43,74.048,41.698,73.586,43.318,77.237,67.523,77.898,71.128
26,28.326,83.123,29.266,74.141,41.369,73.818,43.152,77.205,67.08800000000001,77.957,70.975
27,27.697,83.649,29.226000000000003,74.112,42.38,73.666,43.597,77.142,66.424,77.89500000000001,70.674
28,27.810000000000002,83.504,29.637,74.13300000000001,41.592,73.669,43.653,76.94800000000001,65.836,77.691,70.45400000000001
29,27.817999999999998,83.207,29.502,74.205,40.997,73.758,42.257,76.907,65.998,77.652,70.087
30,27.628000000000004,83.232,29.523,73.782,40.988,73.226,42.745,76.456,65.375,77.313,69.623
31,28.109,83.25,28.945999999999998,74.14699999999999,41.432,73.465,42.648,76.444,64.969,77.25800000000001,69.755
32,28.403,83.42699999999999,29.837000000000003,74.132,40.373999999999995,73.489,42.272,76.5,64.494,77.313,69.027
33,28.113,83.368,29.204,74.02300000000001,41.022999999999996,73.506,42.341,76.434,63.65,77.198,68.63
34,28.386,83.34700000000001,30.017,73.955,39.724,73.347,40.098,76.21900000000001,63.607,76.969,68.626
35,28.863,83.127,29.923,73.898,40.004,73.13199999999999,41.852000000000004,75.928,62.975,76.834,67.711
36,29.046,83.357,29.823,74.073,39.848,73.439,41.095,76.024,62.66199999999999,76.86500000000001,66.884
37,28.349999999999998,83.27799999999999,29.881,74.062,39.592,73.443,41.458,76.088,62.588,76.928,67.27199999999999
38,28.227000000000004,83.417,29.697000000000003,74.22800000000001,39.603,73.59700000000001,41.359,76.106,62.17399999999999,76.849,67.166
39,28.970000000000002,83.498,29.597,74.032,39.047,73.433,40.898,76.00099999999999,62.158,76.73400000000001,66.24600000000001
40,28.360999999999997,83.476,30.231,73.917,39.537,73.35000000000001,40.475,75.85499999999999,61.608,76.572,65.854
41,29.383,83.488,29.977999999999998,74.08200000000001,38.884,73.516,40.123,75.89399999999999,60.448,76.52600000000001,65.325
42,29.592000000000002,83.343,30.187,73.79,39.292,73.18,40.902,75.81700000000001,61.245000000000005,76.47800000000001,66.001
43,28.999000000000002,83.49,29.685,73.982,39.321,73.458,40.421,75.72,60.49099999999999,76.483,65.121
44,29.892999999999997,83.234,30.240000000000002,73.82300000000001,38.16,73.369,39.77,75.697,60.227,76.32600000000001,64.521
45,30.022,83.259,30.157,73.94500000000001,37.842999999999996,73.431,39.15,75.789,59.979000000000006,76.295,63.698
46,29.237000000000002,83.506,30.259999999999998,74.06099999999999,38.255,73.458,39.696999999999996,75.74,59.699000000000005,76.32900000000001,64.453
47,30.175,83.535,29.991,73.907,38.416,73.32300000000001,39.686,75.571,58.411,76.21,62.998
48,29.628,83.626,30.203999999999997,74.173,37.389,73.618,38.816,75.82600000000001,59.268,76.27199999999999,63.503
49,30.124000000000002,83.173,30.14,74.074,37.796,73.351,38.068999999999996,75.624,58.18,76.263,62.241
50,29.927,83.357,30.110999999999997,74.089,37.785999999999994,73.677,37.594,75.673,57.882999999999996,76.232,62.609
51,29.555,83.21300000000001,30.160999999999998,74.039,37.116,73.519,38.483000000000004,75.289,56.926,76.05499999999999,62.59400000000001
52,29.426000000000002,83.59100000000001,30.069000000000003,73.78099999999999,37.402,73.271,38.082,75.089,57.416,75.803,61.991
53,29.725,83.61,30.14,74.104,36.548,73.55199999999999,36.354,75.548,56.505,76.178,61.724999999999994
54,29.98,83.525,30.0,73.98700000000001,36.638,73.36500000000001,36.406,75.39099999999999,55.888000000000005,76.0,61.096
55,29.874000000000002,83.56700000000001,30.105999999999998,74.25,36.266999999999996,73.58,36.361,75.434,56.98800000000001,76.08,61.458
56,30.268,83.44200000000001,29.971999999999998,74.0,36.988,73.488,37.545,75.211,56.355,75.807,60.84
57,29.809,83.222,30.164,74.024,36.901,73.361,37.662,75.299,55.462,75.93900000000001,60.209
58,29.602,83.298,30.087000000000003,73.96000000000001,37.124,73.39,37.3,75.247,54.112,75.763,59.141
59,30.185000000000002,83.505,29.892000000000003,73.855,36.262,73.203,36.126999999999995,75.13,54.071000000000005,75.539,60.402


==> Figures/data/Cora_ratio.csv <==
,server_GNN_true,local_GNN_true,flga_GNN_true,flga_fedstar_DGCN_true,flga_fedstar_DGCN_prune,flga_hop2vec_DGCN_true,flga_hop2vec_DGCN_prune,flga_degree_DGCN_true,flga_degree_DGCN_prune,fedsage+_GA,fedpub
0.05,78.968,30.997000000000003,58.534,62.905,62.946999999999996,75.683,74.50099999999999,62.583,63.095,58.274,49.667
0.1,82.33500000000001,38.483000000000004,65.88199999999999,68.938,69.269,79.755,79.104,69.06700000000001,69.505,65.63900000000001,60.966
0.15,83.94200000000001,43.999,69.19999999999999,71.343,71.88600000000001,81.345,80.778,71.81,72.222,69.145,66.105
0.2,84.87599999999999,47.838,71.41999999999999,73.29599999999999,73.79,82.667,82.234,73.678,74.03,71.36099999999999,69.518
0.25,85.681,50.473,73.085,74.286,74.807,83.61800000000001,83.30499999999999,74.469,75.254,73.005,71.28
0.3,86.19,52.708,74.026,75.315,75.734,84.455,84.06700000000001,75.598,76.155,74.08200000000001,72.82499999999999
0.35,86.526,55.13400000000001,74.941,75.688,76.309,85.086,84.662,76.601,76.844,75.10900000000001,73.869
0.4,87.106,56.874,75.713,76.576,76.64999999999999,85.56700000000001,85.282,76.85600000000001,77.429,75.517,74.67399999999999
0.45,87.29,58.008,76.132,76.854,77.363,85.872,85.539,77.35,77.828,76.223,75.274
0.5,87.434,59.519,76.473,76.897,77.179,86.29,85.737,77.331,77.842,76.453,75.657
0.55,87.747,60.522,77.227,77.42999999999999,77.981,86.646,86.196,78.164,78.488,77.154,76.347


==> Figures/data/chameleon_clients.csv <==
,flga_hop2vec_DGCN_prune,flga_hop2vec_DGCN_true,flga_degree_DGCN_prune,flga_fedstar_DGCN_prune,fedpub,fedgcn2,flga_GNN_true,server_GNN_true
5,53.445,53.491,43.428,43.504,39.153,49.912,39.717, 0.53825±0.01798
10,52.919000000000004,52.988,41.341,41.362,32.54,50.07,36.338, 0.53825±0.01798
15,53.076,53.141000000000005,40.932,41.088,29.73,50.157,35.181000000000004, 0.53825±0.01798
20,52.954,52.903999999999996,40.702,40.591,28.243000000000002,49.702,34.688, 0.53825±0.01798
25,53.069,53.022000000000006,40.82,40.833999999999996,27.111,49.646,34.311, 0.53825±0.01798
30,53.199,53.19199999999999,40.772999999999996,40.794000000000004,26.537,49.897999999999996,34.144999999999996, 0.53825±0.01798
35,53.494,53.574999999999996,41.519,41.546,26.07,49.916,34.122, 0.53825±0.01798
40,53.213,53.107000000000006,41.177,41.021,25.461,49.864999999999995,34.161, 0.53825±0.01798
45,53.5,53.642,41.032999999999994,41.269,24.623,49.822,33.432, 0.53825±0.01798
50,53.394,53.333,41.583999999999996,41.471000000000004,24.217,49.897000000000006,33.367999999999995, 0.53825±0.01798

